Bullseye Polytope: A Scalable Clean-Label Poisoning Attack with Improved Transferability

A recent source of concern for the security of neural networks is the emergence of clean-label dataset poisoning attacks, wherein correctly labeled poison samples are injected into the training dataset. While these poison samples look legitimate to the human observer, they contain malicious characteristics that trigger a targeted misclassification during inference. We propose a scalable and transferable clean-label poisoning attack against transfer learning, which creates poison images with their center close to the target image in the feature space. Our attack, Bullseye Polytope, improves the attack success rate of the current state-of-the-art by 26.75% in end-to-end transfer learning, while increasing attack speed by a factor of 12. We further extend Bullseye Polytope to a more practical attack model by including multiple images of the same object (e.g., from different angles) when crafting the poison samples. We demonstrate that this extension improves attack transferability by over 16% to unseen images (of the same object) without using extra poison samples.

==> feedback/yu-xiang-april21.txt <==
Hi Hojjat,

I enjoy reading the submitted paper. Here are some comments to the paper (for the final version if accepted, or for a future revision).

1. The second contribution is more interesting. It is related to the data-augmentation approach in domain adaptation.  As we discussed earlier, we can formulate the problem mathematically as an attack on a distribution of target rather than an attack on a fixed image, then connect to the kernel-mean embedding of the distributions and the body of work on “distribution regression”.

2. The explanation that using the center makes it more robust is worth looking at from the large-margin classification point of view.  Distance from the decision boundary of the classifier is known as the margin. Large-margin classifiers, e.g., SVMs, structural SVMs and so on are known to be more robust.

3. For the “transfer learning” case: essentially you are attacking the linear learning. It should be feasible to study how exactly replacing the original \phi of the clean image with the desired poisson will change the classifier.  Note that the solution is given by the subgradient optimality condition and changing \phi changes the subgradients. 

4. How are the clean poisons chosen?  Those that are closer to the decision boundary have more effects on the final decision boundary. So it will be interesting to investigate whether choosing the examples with lower confidence and those that are misclassified as the baseline for creating “poisons” more effective than choosing those with high confidence.

Best,
Yu-Xiang

